How to delay death and look further into the future if you fall into a black hole

In this note, we present a pedagogical illustration of peculiar properties of motion in the vicinity and inside black holes. We discuss how a momentary impulse can modify the lifetime of an object radially falling into a Schwarzschild black hole down to singularity. The well known upper limit for a proper time spent within a horizon, in fact, requires an infinitely powerful kick. We calculate the proper time interval (perceived as personal lifetime of a falling observer) till the contact with the singularity, as well as the time interval in the Lema\^itre frame (which reflects how far into the future of the outer world a falling observer can look), for different values of the kick received by the falling body. We discuss the ideal strategy to increase both time intervals by the engine with a finite power. This example is suitable for university seminars for undergraduate students specializing in General Relativity and related astrophysical subjects.

==> response.txt <==

Response to the referee

We thank the referee for useful comments.
Below we answer to each of them.

1. 
>For the sake of a minor pedagogical 
>completeness, it is recommended that the 
>relation between ds^2 of eq.(1) and the 
>infinitesimal proper time dτ is explicitly 
>mentioned.

We added a large paragraph at the end of Sec.~1 on this topic.
In particular, we directly discuss why maximization of ds does not always maximises d\tau. 


2. 
>It is suggested that eq(2) be modified to ....

Done. And description for each value of the sign is added.

3. 
>It appears that while putting a negative sign in >the RHS of eq(3), the authors have
>kept in mind only those geodesics 
>for which r < rg. For instance, dt/dτ = + ε/f >for time-like geodesics above the event horizon. >This may be clarified in the text of the >manuscript.

Yes, there was a misprint. It is corrected.

4. 
>In the 4-th line of the paragraph just after >eq.(8), what the authors probably mean is
>that the Lemaitre metric is finite at the >horizon and inside the horizon except for the >point
>of singularity at r = 0. This may be clarified >since it is not very apparent to the readers

Done. We added a sentence following suggestions by the referee. 

5. 
>Since velocity in general relativity is a >coordinate dependent quantity, the authors
>may specify whether they mean dr/dt or dr/dτ to >be the radial velocity.

Indeed, in a methodological note for students it might be state clearer than it was in our original version, We modified the text (before and after eq. 10) appropriately. 

6. 
>As the rocket thrust involves ejection of energy >from the exhaust, and the total energy
>is conserved, one expects that .....

May be, this comment is based on an incorrect interpretation of our explanation. At first, we are dealing with the specific energy. Then, energy of the fuel ejected by an engine can be negative below the horizon. Thus, detailed analysis of the total energy behaviour is beyond this short methodological note. However, necessary equations can be found e.g., in Pavlov, Zaslavskii (2021). The later reference is added to the text with an appropriate comment.

7. 
>Tidal effects start dominating when an object of >finite dimension approach the horizon
>of a black hole. 

We agree that the tidal effects might be mentioned. We modified the text, noting that in our examples we aim to discuss SMBH, where effects near horizon are negligible. Also we note, that effect close to the singularity are important only in the final ~1/3 of a second, which is much smaller than the fall time from the horizon, so we can safely integrate till zero without significant changes in the final result.
A paragraph is added before eq. (12).


We thank the referee for many useful comments, which, as we hope, help to improve the manuscript.

